PowerAtlas: Feasibility-Aware Language Models for Electricity-Computing Co-Scheduling

Electricity-computing co-scheduling (ECCS) decides where and when computing tasks run together with how generators are dispatched, because task placement changes nodal demand while power availability determines whether tasks can be served. Prior work addresses such coupled problems with optimization or learned controllers, and large language models (LLMs) are increasingly used to generate structured decisions for scheduling and power systems. Solver runtimes vary across instances, and LLM outputs that parse correctly can still violate grid and service constraints. We formalize ECCS as a structured decision task and release ECBench, 2,000 instances with Gurobi-optimal reference schedules and executable checks for grid limits, task service, cost, and latency. We propose PowerAtlas, which trains an LLM with supervised initialization and Feasibility-Aware GRPO on deterministic scorer feedback, and generates the joint schedule in a single response without solver calls or retrieval. On 10-40 paired instances per backbone, selected PowerAtlas checkpoints lower violations by 89-98% and penalized cost by up to 26x relative to base models, with residual supply deficits. Code and data are available at https://github.com/JAVA-Jiang/PowerAtlas.

==> README.txt <==
PowerAtlas ACL camera-ready LaTeX source project

Main file: main.tex
Engine: pdfLaTeX (not XeLaTeX or LuaLaTeX)
Use a recent full TeX Live or MiKTeX installation with standard LaTeX packages.
The local ACL template, bibliography style, figure fonts and metrics are included.
All project paths are relative; run the commands from this directory.

Build:
  pdflatex -interaction=nonstopmode -halt-on-error main.tex
  bibtex main
  pdflatex -interaction=nonstopmode -halt-on-error main.tex
  pdflatex -interaction=nonstopmode -halt-on-error main.tex

A matching main.bbl is provided. BibTeX is only necessary if regenerating the bibliography.
Overleaf: select main.tex as the main document and pdfLaTeX as the compiler.

Contents:
- main.tex, figure/fig5_block.tex, figure/fig7_cases.tex
- All 11 PDF illustration assets used by the paper
- references/references.bib and main.bbl
- acl.sty and acl_natbib.bst
- fonts/*.ttf and the matching cmcs*.tfm font metrics

Figures 1-3 use the restored light-color versions; Figure 4 retains the current version.
Table 2 includes the original-run latency means and their sample-size explanation.
The main text ends with Conclusion on page 8 in the verified local build.
The camera-ready version includes named authors, public repository links, and
an unnumbered Acknowledgments section. Review line numbers and page numbers
are disabled by the ACL template's default final mode.
The original review source is preserved separately in PowerAtlas_source.
All nine figures retain their original pages and caption coordinates.
The system-interface PDF has its previously missing Helvetica fonts embedded.
All 64 font entries in the compiled paper pass the pdffonts embedding check.
The full paper has 28 A4 pages, with no page numbers or review line numbers.

